Predictive posterior sampling from non-stationnary Gaussian process priors via Diffusion models with application to climate data

Bayesian models based on Gaussian processes (GPs) offer a flexible framework to predict spatially distributed variables with uncertainty. But the use of nonstationary priors, often necessary for capturing complex spatial patterns, makes sampling from the predictive posterior distribution (PPD) computationally intractable. In this paper, we propose a two-step approach based on diffusion generative models (DGMs) to mimic PPDs associated with non-stationary GP priors: we replace the GP prior by a DGM surrogate, and leverage recent advances on training-free guidance algorithms for DGMs to sample from the desired posterior distribution. We apply our approach to a rich non-stationary GP prior from which exact posterior sampling is untractable and validate that the issuing distributions are close to their GP counterpart using several statistical metrics. We also demonstrate how one can fine-tune the trained DGMs to target specific parts of the GP prior. Finally we apply the proposed approach to solve inverse problems arising in environmental sciences, thus yielding state-of-the-art predictions.

==> data/max_sws_all.csv <==
,sampler,n_steps,rho,mean,std,len,clt_gap,value
1,ddim,100,1.000,0.191,0.007,20,0.003,0.191 + 0.003
2,ddim,100,2.000,0.169,0.009,20,0.004,0.169 + 0.004
3,ddim,100,3.000,0.166,0.009,20,0.004,0.166 + 0.004
4,ddim,100,4.000,0.167,0.008,20,0.003,0.167 + 0.003
5,ddim,100,5.000,0.171,0.010,20,0.005,0.171 + 0.005
6,ddim,100,6.000,0.173,0.010,20,0.004,0.173 + 0.004
7,ddim,100,7.000,0.173,0.011,20,0.005,0.173 + 0.005
9,ddpm,100,1.000,0.169,0.006,20,0.003,0.169 + 0.003
10,ddpm,100,2.000,0.141,0.007,20,0.003,0.141 + 0.003
11,ddpm,100,3.000,0.139,0.007,20,0.003,0.139 + 0.003
12,ddpm,100,4.000,0.143,0.008,20,0.003,0.143 + 0.003
13,ddpm,100,5.000,0.145,0.006,20,0.003,0.145 + 0.003
14,ddpm,100,6.000,0.147,0.008,20,0.003,0.147 + 0.003
15,ddpm,100,7.000,0.153,0.010,20,0.004,0.153 + 0.004
16,ddpm,250,3.000,0.111,0.007,20,0.003,0.111 + 0.003
17,ddpm,1000,1.000,0.109,0.009,20,0.004,0.109 + 0.004
18,ddpm,1000,3.000,0.096,0.009,20,0.004,0.096 + 0.004
8,edm,128,3.000,0.146,0.010,20,0.005,0.146 + 0.005
0,train,0,,0.070,0.005,20,0.002,0.070 + 0.002
112,DDIM,100,3.000,0.204,0.010,20,0.004,0.204 + 0.004
113,DDPM,100,3.000,0.171,0.008,20,0.003,0.171 + 0.003
118,DDPM,1000,3.000,0.095,0.008,20,0.004,0.095 + 0.004
119,Heun,128,3.000,0.181,0.009,20,0.004,0.181 + 0.004

==> data/max_sws_img_0_size_2_clust.csv <==
,sampler,n_steps,rho,mean,std,len,clt_gap,value
4,dps,1000,,0.7305382072925568,0.030079500322849253,20,0.013182922260419087,0.731 ± 0.013
0,mgdm,100,1.0,0.6397502452135087,0.03357175003768142,20,0.014713468180745806,0.640 ± 0.015
1,mgdm,100,2.0,0.546128761768341,0.028420525598726053,20,0.012455844530224776,0.546 ± 0.012
2,mgps,100,,0.6221052944660187,0.0387123528266656,20,0.01696643668791856,0.622 ± 0.017
3,mgps,300,,0.5390196919441224,0.03585326894632136,20,0.015713387929593137,0.539 ± 0.016


==> data/max_sws_img_0_size_2_unif.csv <==
,sampler,n_steps,rho,mean,std,len,clt_gap,value
4,dps,1000,,1.1624963521957397,0.06387479834193145,20,0.02799436466376332,1.162 ± 0.028
0,mgdm,100,1.0,1.3624445617198944,0.08215493001810023,20,0.036005985608613185,1.362 ± 0.036
1,mgdm,100,2.0,0.8545867592096329,0.057777208237184,20,0.025321977973026825,0.855 ± 0.025
2,mgps,100,,0.7644798368215561,0.03498584635585217,20,0.015333223217601553,0.764 ± 0.015
3,mgps,300,,0.6908132791519165,0.03728150461738964,20,0.01633933981107928,0.691 ± 0.016


==> data/max_sws_img_1_size_2_clust.csv <==
,sampler,n_steps,rho,mean,std,len,clt_gap,value
4,dps,1000,,0.7119926929473877,0.05155620553668465,20,0.022595503327427668,0.712 ± 0.023
0,mgdm,100,1.0,1.0012749135494232,0.04385262801116822,20,0.019219261616096772,1.001 ± 0.019
1,mgdm,100,2.0,0.6664740383625031,0.021611906182457,20,0.009471835504075076,0.666 ± 0.009
2,mgps,100,,0.9015763401985168,0.038294513442306534,20,0.016783310503566268,0.902 ± 0.017
3,mgps,300,,0.7685869395732879,0.03304567245132597,20,0.014482904512817965,0.769 ± 0.014


==> data/max_sws_img_1_size_2_unif.csv <==
,sampler,n_steps,rho,mean,std,len,clt_gap,value
4,dps,1000,,0.7471743851900101,0.05329632264339239,20,0.023358143274751785,0.747 ± 0.023
0,mgdm,100,1.0,1.0877968192100524,0.0860531365415769,20,0.03771444994487127,1.088 ± 0.038
1,mgdm,100,2.0,0.5180428609251976,0.032671608208875415,20,0.014318963630299972,0.518 ± 0.014
2,mgps,100,,0.36229226738214493,0.019843735654909288,20,0.00869690060297504,0.362 ± 0.009
3,mgps,300,,0.32836618572473525,0.019412844436892493,20,0.008508054200313966,0.328 ± 0.009


==> data/max_sws_img_1_size_3_clust.csv <==
,sampler,n_steps,rho,mean,std,len,clt_gap,value
4,dps,1000,,0.9099866181612015,0.03833150572949718,20,0.016799523088251358,0.910 ± 0.017
0,mgdm,100,1.0,0.8217618644237519,0.04543058854696393,20,0.01991083331277161,0.822 ± 0.020
1,mgdm,100,2.0,0.7346848994493484,0.042538768830247105,20,0.01864343744158202,0.735 ± 0.019
2,mgps,100,,0.9246278375387191,0.05149469709048206,20,0.02256854606231539,0.925 ± 0.023
3,mgps,300,,0.7619873762130738,0.031100317896174613,20,0.013630315287789135,0.762 ± 0.014


==> data/max_sws_img_1_size_3_unif.csv <==
,sampler,n_steps,rho,mean,std,len,clt_gap,value
4,dps,1000,,0.4172432765364647,0.023805951556097032,20,0.010433418285905972,0.417 ± 0.010
0,mgdm,100,1.0,0.7625342547893524,0.04893113863739422,20,0.02144501703309726,0.763 ± 0.021
1,mgdm,100,2.0,0.3088094398379326,0.014647843395375866,20,0.006419700416943026,0.309 ± 0.006
2,mgps,100,,0.35204025357961655,0.01628771390593861,20,0.00713840535638248,0.352 ± 0.007
3,mgps,300,,0.3467983424663544,0.016012609370142584,20,0.007017835477562625,0.347 ± 0.007


==> data/max_sws_rho.csv <==
,sampler,n_steps,rho,mean,std,len,clt_gap,value
1,ddim,100,1.000,0.191,0.007,20,0.003,0.191 + 0.003
2,ddim,100,2.000,0.169,0.009,20,0.004,0.169 + 0.004
3,ddim,100,3.000,0.166,0.009,20,0.004,0.166 + 0.004
4,ddim,100,4.000,0.167,0.008,20,0.003,0.167 + 0.003
5,ddim,100,5.000,0.171,0.010,20,0.005,0.171 + 0.005
6,ddim,100,6.000,0.173,0.010,20,0.004,0.173 + 0.004
7,ddim,100,7.000,0.173,0.011,20,0.005,0.173 + 0.005
9,ddpm,100,1.000,0.169,0.006,20,0.003,0.169 + 0.003
10,ddpm,100,2.000,0.141,0.007,20,0.003,0.141 + 0.003
11,ddpm,100,3.000,0.139,0.007,20,0.003,0.139 + 0.003
12,ddpm,100,4.000,0.143,0.008,20,0.003,0.143 + 0.003
13,ddpm,100,5.000,0.145,0.006,20,0.003,0.145 + 0.003
14,ddpm,100,6.000,0.147,0.008,20,0.003,0.147 + 0.003
15,ddpm,100,7.000,0.153,0.010,20,0.004,0.153 + 0.004
16,ddpm,250,3.000,0.111,0.007,20,0.003,0.111 + 0.003
17,ddpm,1000,1.000,0.109,0.009,20,0.004,0.109 + 0.004
18,ddpm,1000,3.000,0.096,0.009,20,0.004,0.096 + 0.004
8,edm,128,3.000,0.146,0.010,20,0.005,0.146 + 0.005
0,train,0,,0.070,0.005,20,0.002,0.070 + 0.002

